High-Fidelity Image Compression with Score-based Generative Models

Despite the tremendous success of diffusion generative models in text-to-image generation, replicating this success in the domain of image compression has proven difficult. In this paper, we demonstrate that diffusion can significantly improve perceptual quality at a given bit-rate, outperforming state-of-the-art approaches PO-ELIC and HiFiC as measured by FID score. This is achieved using a simple but theoretically motivated two-stage approach combining an autoencoder targeting MSE followed by a further score-based decoder. However, as we will show, implementation details matter and the optimal design decisions can differ greatly from typical text-to-image models.

==> figures/metrics/clic2020_hfd_ddpm_bpp.csv <==
id,eval_config,variation,dataset,FID/256,MS-SSIM/RGB,MSE/RGB,PSNR/RGB,bpp
19,eval_n250_small,1,clic2020,5.773139476776123,0.9008132330725126,132.7384106399857,28.480840264079728,0.05601398609730929
22,eval_n250_small,2,clic2020,3.880640745162964,0.9248113018051486,93.67691061207067,29.810371532618444,0.09182381594910452
23,eval_n250_small,3,clic2020,3.3201332092285156,0.9624473038956384,42.583904739852265,32.931655799117046,0.2136706150502454


==> figures/metrics/clic2020_hfd_ddpm_steps.csv <==
steps,eval_config,variation,dataset,FID/256,MS-SSIM/RGB,MSE/RGB,PSNR/RGB,bpp
1,eval_n1_small,1,clic2020,57.86540985107422,0.7678101888605368,358.7155906106824,22.71885589795692,0.05601398609730929
2,eval_n2_small,1,clic2020,29.211803436279297,0.9036931513904412,131.41787747356378,27.57275572001377,0.05601398609730929
5,eval_n5_small,1,clic2020,38.407875061035156,0.9278292075217327,93.53968853148345,29.7827367827157,0.05601398609730929
10,eval_n10_small,1,clic2020,32.83734893798828,0.9236647418447744,98.02824737535458,29.75273661301515,0.05601398609730929
20,eval_n20_small,1,clic2020,26.437572479248047,0.9185514799623846,106.48789654379694,29.441691461010514,0.05601398609730929
30,eval_n30_small,1,clic2020,21.990154266357422,0.9150776850564457,111.93138084679006,29.238013659682228,0.05601398609730929
50,eval_n50_small,1,clic2020,16.654634475708008,0.9109621780498005,118.39816928355494,28.999146363445533,0.05601398609730929
100,eval_n100_small,1,clic2020,10.09307861328125,0.9059295847872707,126.06516882749361,28.72675983482432,0.05601398609730929
150,eval_n150_small,1,clic2020,7.372866153717041,0.9033813522519353,129.58520173580848,28.59852357668297,0.05601398609730929
250,eval_n250_small,1,clic2020,5.773139476776123,0.9008132330725126,132.7384106399857,28.480840264079728,0.05601398609730929


==> figures/metrics/clic2020_rf_steps.csv <==
steps,eval_config,variation,FID/256,PSNR/RGB
1,eval_n1_small,1_flow,51.21662902832031,30.895920062733587
2,eval_n2_small,1_flow,45.722496032714844,30.763830750902123
5,eval_n5_small,1_flow,19.735881805419922,30.397738545854516
10,eval_n10_small,1_flow,8.568395614624023,29.943355364220164
20,eval_n20_small,1_flow,7.669093608856201,29.48299990413345
30,eval_n30_small,1_flow,7.948775768280029,29.217686506075278
50,eval_n50_small,1_flow,8.496882438659668,28.931545239742672
100,eval_n100_small,1_flow,9.1897554397583,28.641190243658617
150,eval_n150_small,1_flow,9.497206687927246,28.525928680027757
250,eval_n250_small,1_flow,9.765079498291016,28.426570740815635


==> figures/metrics/dummy_bpp.csv <==
bpp,fid,psnr
0.1,10,30
0.2,5,33
0.3,2,34

==> figures/metrics/fid_psnr_clic2020.txt <==
hfd_ddim_bpp,hfd_ddim_fid,hfd_ddim_psnr,hfd_ddpm_bpp,hfd_ddpm_fid,hfd_ddpm_psnr,hific_bpp,hific_fid,hific_psnr,meta_pq_bpp,meta_pq_fid,meta_pq_psnr,mr_bpp,mr_fid,mr_psnr,qualcom_dirac_100_bpp,qualcom_dirac_100_fid,qualcom_dirac_100_psnr,rf_bpp,rf_fid,rf_psnr
0.05601398609730929,13.785037994384766,25.603535803678994,0.05601398609730929,4.743702411651611,28.311385230483296,0.12931805195408724,4.193981170654297,30.848569455547867,0.129,3.69,,0.09201451778960214,5.23551082611084,30.585089777117577,0.087,14.4,,0.05601398609730929,9.765079498291016,28.426570740815635
0.09182381594910452,10.905290603637695,27.02326763456113,0.09182381594910452,3.8237624168395996,29.552913759356347,0.2501131539955457,2.3830347061157227,32.89655098959664,0.236,2.17,,0.14285195364712555,3.575763463973999,32.03931611943468,0.088,,29.17,,,
0.2136706150502454,2.74082088470459,31.881525855198085,0.2136706150502454,2.2333362102508545,32.72260533983462,0.3741404438896157,1.6680033206939697,34.53589095801951,0.345,1.56,,0.32296188871994197,1.9610092639923096,35.013362661700384,0.153,10.15,,,,
,,,,,,,,,,,,0.6639114125483783,1.126509428024292,38.28792982012312,0.155,,31.17,,,
,,,,,,,,,,,,1.3216436833282497,0.5809736251831055,41.89151645375189,0.261,6.32,,,,
,,,,,,,,,,,,2.3382755931571264,0.11435961723327637,45.6972640474266,0.263,,33.4,,,
,,,,,,,,,,,,,,,0.43,4.13,,,,
,,,,,,,,,,,,,,,0.433,,35.6,,,
,,,,,,,,,,,,,,,0.696,2.7,,,,
,,,,,,,,,,,,,,,0.697,,38.05,,,


==> figures/metrics/fid_psnr_coco.txt <==
hfd_ddim_bpp,hfd_ddim_fid,hfd_ddim_psnr,hfd_ddpm_bpp,hfd_ddpm_fid,hfd_ddpm_psnr,hific_bpp,hific_fid,hific_psnr,mr_bpp,mr_fid,mr_psnr,rf_bpp,rf_fid,rf_psnr
0.10755517409873816,4.630306243896484,24.25391999677022,0.10755517409873816,4.456448554992676,24.409249051507313,0.22847798665364583,4.953385829925537,26.778816315396625,0.16813759916552032,5.406135082244873,26.89598021144867,0.10755517409873816,9.148941040039062,25.071101611773173
0.17516677996196472,3.0858163833618164,25.906941372934977,0.17516677996196472,3.0091023445129395,26.029444404093425,0.4082142008463542,2.330543041229248,28.74613285223643,0.2603182335082131,2.8339710235595703,28.483766818873086,,,
0.42136406873983023,1.5290616750717163,29.10378793544769,0.42136406873983023,1.4560738801956177,29.25800579655965,0.609445528157552,1.3677902221679688,30.467602970250447,0.5636579177430521,1.0996390581130981,31.880033204142254,,,
,,,,,,,,,1.0995808123346418,0.3791466951370239,35.490809580930076,,,
,,,,,,,,,1.980563292720417,0.12674187123775482,38.792957063738505,,,
,,,,,,,,,3.2444188801894587,0.04573281481862068,41.52223516496023,,,

==> figures/noise_schedule/schedule_ds=0.5.csv <==
step,fid
1.0,418.89970477877546
8059.0,308.7519923402987
16117.0,149.3979483479162
23624.5,80.55773550745315
31132.0,47.159388443948586
38131.0,31.740163607333102
45130.0,23.692476892899922
52977.0,19.08654230035404
60824.0,16.696490547541178
68330.5,15.441797609979979
75837.0,14.653598586104
83344.5,14.166193470993854
90852.0,13.820837287416529
98351.0,13.508941830598005
105850.0,13.212591139576382
113355.0,13.07891976773236
120860.0,13.022213420665233
128358.0,12.832522744367566
135856.0,12.57996663874566
142780.0,12.489061445475157
149704.0,12.465679087640934
156627.0,12.40569885020524
163550.0,12.327401822043216
170470.0,12.192412490953902
177390.0,12.029020939099993
184314.5,11.904539977466337
191239.0,11.799601558131496
198739.5,11.853231111040888
206240.0,11.987640991413581
213161.5,11.914040579420067
220083.0,11.74350340014557
227006.5,11.564140319736822
233930.0,11.380394941582924
240852.5,11.286860071771038
247775.0,11.238452537057373
255274.5,11.131740002999953
262774.0,11.00020369800165
269697.0,10.918822292380742
276620.0,10.855550645884874
283542.5,10.775346883199528
290465.0,10.686666294399759
297965.0,10.716265063077419
305465.0,10.806720217663827
312387.5,10.739049161030923
319310.0,10.59705832843306
326232.5,10.51685562268846
333155.0,10.46757471036116
340077.5,10.477948035776219
347000.0,10.518175252381678
353928.0,10.474204354077067
360856.0,10.388097621176964
371238.0,10.332871360479052
381620.0,10.313745663202935
389310.0,10.246898249297171
397000.0,10.154694006456403
406232.5,10.135883134061139
415465.0,10.157611464071262
423541.5,10.178693722881796
431618.0,10.201242629423223
439119.0,10.207614292383695
446620.0,10.207420073033429
454120.0,10.145503701235986
461620.0,10.054431831674155
469120.0,10.033930395117228
476620.0,10.046764070724265
484118.5,10.03491134418374
491617.0,10.011397561216754
499118.0,10.027603862258722
506619.0,10.062575989855679
513541.5,10.042282919253214
520464.0,9.996196732647668
527386.5,9.963041103438233
534309.0,9.936356556052054
541232.0,9.911369696597248
548155.0,9.887233737128199
555077.5,9.881212944375015
562000.0,9.884256656038387
567197.5,9.876033948879051
572395.0,9.86168552426066
577239.0,9.848765834549676
582083.0,9.835968883428595
589006.0,9.810576134465096
595929.0,9.782734665669018
603429.5,9.724348811574991
610930.0,9.65310048260741
617852.5,9.616965646969204
624775.0,9.594608246982176
631696.0,9.61181129839245
638617.0,9.648811939930678
645541.0,9.672894813480577
652465.0,9.690502853471884
659965.0,9.677614485687542
667465.0,9.6493335941276
674387.5,9.663277152174343
681310.0,9.696846690902735
688232.5,9.642543586675945
695155.0,9.544264724469876
702077.5,9.495614827942255
709000.0,9.47180168731545
715929.0,9.480328303798558
722858.0,9.505044297524726
729780.5,9.513360156612402
736703.0,9.513484666704546
743626.5,9.47884850829709
750550.0,9.426818142378451
758048.5,9.410200449331795
765547.0,9.413225027264167
772471.0,9.389978266189775
779395.0,9.353746179395056
786317.5,9.30947369186088
793240.0,9.261171952140932
797501.0,9.246867223607062
801762.0,9.240009126832607
808342.5,9.236472228388559
814923.0,9.237327547023213
822157.5,9.232956198465116
829392.0,9.22599136028774
835842.0,9.266037066190524
842292.0,9.330211996099667
849222.0,9.352303457868295
856152.0,9.350030354421353
863076.0,9.333563311913885
870000.0,9.309992630503961
876930.0,9.294859998481869
883860.0,9.283961171476012
890781.5,9.231724707281197
897703.0,9.158789532998176
904626.5,9.153584346067259
911550.0,9.182285774799155
918472.5,9.174818476339983
925395.0,9.14925345693343
932317.5,9.159654114463915
939240.0,9.18805375155566
946162.5,9.152604964031555
953085.0,9.085203309564582
960007.5,9.056687790576845
966930.0,9.04763279109865
973851.5,9.042675586159952
980773.0,9.039768415458258
987696.0,9.067174215866977
994619.0,9.109749784465205
1001542.0,9.117689438550586
1008465.0,9.108296457726386
1015386.5,9.115192964990705
1022308.0,9.130240930687215
1029231.5,9.115018225850463
1036155.0,9.084645100038724
1043077.5,9.066242449463967
1050000.0,9.053827366443052
1056929.0,9.027111391896852
1063858.0,8.993251285595157
1070781.5,8.975277021496325
1077705.0,8.965233375572527
1084627.5,8.94908351306224
1091550.0,8.92987679582203
1098472.5,8.93761244491694
1105395.0,8.95883136868639
1111957.0,8.924559699447517
1118519.0,8.862278747337468
1126025.5,8.878832979748246
1133532.0,8.938654366039655
1139490.0,8.925825949990795
1145448.0,8.88191723692612
1152802.5,8.899129299593074
1160157.0,8.952662412116261
1167078.5,8.963809114415618
1174000.0,8.955921930870916
1180930.0,8.910650454996496
1187860.0,8.84669079627653
1194782.0,8.827055690896467
1201704.0,8.829552660537907
1208627.0,8.820525102608954
1215550.0,8.805730146990383
1222472.0,8.813530114574938
1229394.0,8.832636767486775
1236315.5,8.813064685123141
1243237.0,8.774134897830788
1250161.0,8.742364374372848
1257085.0,8.714185909129986
1264585.0,8.705040297235538
1272085.0,8.706464747873387
1279006.5,8.70922611223191
1285928.0,8.712732549014941
1292850.5,8.72230037591725
1299773.0,8.734901266853534
1306696.5,8.735031548151575
1313620.0,8.72892028969484
1320542.5,8.72037812672639
1327465.0,8.71061880840065
1334387.5,8.732474612751865
1341310.0,8.770152167042209
1348232.5,8.77138135161766
1355155.0,8.754369993614471
1362077.5,8.735342462138066
1369000.0,8.715305939083386
1375930.0,8.688231848998932
1382860.0,8.657653506214155
1389650.5,8.66890576132019
1396441.0,8.700940566622364
1403371.0,8.705205363728137
1410301.0,8.69512654777575
1417805.5,8.68218379443578
1425310.0,8.668451696565992
1432232.5,8.703529021674392
1439155.0,8.762296865530821
1446077.5,8.75809394242986
1453000.0,8.722377375100617
1459929.5,8.715191397756287
1466859.0,8.722298566275843
1473782.0,8.716077698188581
1480705.0,8.703191786763243
1487627.5,8.70172265363097
1494550.0,8.705966387994359
1501472.5,8.69673357994927
1508395.0,8.680756452541274
1515317.0,8.664792458064948
1522239.0,8.648834235965287
1529162.0,8.647522731112403
1536085.0,8.653542390488386
1543584.5,8.647332819005571
1551084.0,8.635008487342988
1558007.0,8.628754065454341
1564930.0,8.624882339527838
1571852.5,8.623746110608575
1578775.0,8.623978663941372
1585697.5,8.658607971014682
1592620.0,8.710451091931475
1599542.5,8.69963195288388
1606465.0,8.657453561559848
1613387.5,8.634279874791982
1620310.0,8.62061706945346
1630310.0,8.611234395597464
1640310.0,8.6070520870268
1648364.0,8.613639612906846
1656418.0,8.624517390824598
1664502.5,8.613114560077564
1672587.0,8.591757878727568
1681825.5,8.57738738522372
1691064.0,8.567660799925205
1698172.0,8.582944452880755
1705280,8.608993944092415


==> figures/noise_schedule/schedule_ds=1.0.csv <==
step,fid
1.0,418.50523803399636
7394.0,315.7179399675096
14787.0,163.85505076161098
22820.5,85.63293549642952
30854.0,48.997706318342736
39079.5,31.865457024482396
47305.0,23.866091305760513
55784.0,19.954907082267596
64263.0,17.951633598626934
72741.5,16.916028160325176
81220.0,16.294833635757712
89048.5,15.929862079057633
96877.0,15.65075150170544
105353.5,15.444736923209803
113830.0,15.284783349068984
121006.5,15.248104588914678
128183.0,15.254926985169535
136005.5,15.377861094100762
143828.0,15.553495265387209
151005.5,15.38224393679993
158183.0,15.051628313358627
165353.5,14.87643491402537
172524.0,14.776896609920865
179700.0,14.658979970891703
186876.0,14.532148345666144
194699.5,14.346053236479872
202523.0,14.14043215111937
209700.5,14.017316390139545
216878.0,13.922887029826324
224049.0,13.871740676237929
231220.0,13.841665124462288
239050.0,13.642420215604531
246880.0,13.367688740541572
255354.0,13.287584630414056
263828.0,13.305306838987427
271134.0,13.17129913223085
278440.0,12.965861744578739
286635.5,12.952927474106998
294831.0,13.041060449914273
302330.5,13.11034785899814
309830,13.175736878780636


==> figures/noise_schedule/schedule_ds=4.0.csv <==
step,fid
1.0,418.81702493357443
7470.5,316.7840336729988
14940.0,166.40684489489692
22435.0,94.73611573947107
29930.0,60.60712860835189
37428.5,44.22097590425776
44927.0,36.2279042176319
52428.0,32.14367554189103
59929.0,29.90745817760817
67429.0,28.855633513622937
74929.0,28.363076175990283
82428.0,28.042205624050993
89927.0,27.80239817888244
97954.5,27.64365205090806
105982.0,27.5322828815909
113487.5,27.449460367557926
120993.0,27.37526956862402
128496.5,27.35133273438756
136000.0,27.351112613838975
143500.0,27.26067250851196
151000.0,27.127615431048056
157928.0,26.87070087866224
164856.0,26.544823778686265
171778.0,26.426044818931224
178700.0,26.410717334610183
186052.0,26.35537897399147
193404.0,26.28150535279626
200321.0,26.230696788299298
207238.0,26.18841284442912
214160.0,26.058309922289148
221082.0,25.88427709909444
228006.0,25.854807632675595
234930.0,25.89770874139893
242429.5,25.845569265872918
249929.0,25.74613070505925
256851.0,25.71449283115288
263773.0,25.711494504847572
271273.5,25.673612782863895
278774.0,25.619422986503665
285697.0,25.493486588050835
292620,25.32876261387274

